SAFE-Mem: Secure Agentic Memory with Fine-Grained Authority and Governance-Aware Retrieval

Large language model (LLM) agents increasingly rely on persistent memory to support long-term reasoning and personalized interactions. However, information collected from external sources can introduce security risks when untrusted claims (i.e., atomic statements) are later treated as authorized preferences, policies, or permissions. Existing defenses typically rely on content-based filtering or coarse-grained provenance tracking, which either fail to prevent unauthorized memory use or block legitimate information, sacrificing memory utility. To address these limitations, we propose SAFE-Mem, a fine-grained memory governance framework that improves security while preserving legitimate memory use. First, SAFE-Mem annotates each claim with three governance labels (i.e., kind, authority, and scope) to capture its provenance and permitted use. Second, governance-aware retrieval matches query requirements with claim permissions to block unauthorized influence while retaining legitimate information. Third, a governance-enabled memory graph connects source sentences, claims, and entities to support provenance tracking and efficient retrieval. Across four LLM backbones on MPBench and LoCoMo, SAFE-Mem attains the lowest attack success among defenses that retain legitimate memory, at least 77% below the strongest of them, and the highest answer accuracy of all evaluated defenses, improving it by up to 15 points. The code is available at https://github.com/LVenum/SAFE-Mem.

==> figures/data/goal_heatmap_4omini.csv <==
defense,row,goal,asr
No defense,0,0,34.8
No defense,0,1,53.1
No defense,0,2,89.1
No defense,0,3,47.1
No defense,0,4,34.4
No defense,0,5,38.7
No defense,0,6,20.6
A-MemGuard,1,0,33.5
A-MemGuard,1,1,43.1
A-MemGuard,1,2,76.7
A-MemGuard,1,3,36.7
A-MemGuard,1,4,23.0
A-MemGuard,1,5,38.7
A-MemGuard,1,6,11.8
DRIFT,2,0,31.8
DRIFT,2,1,47.0
DRIFT,2,2,78.5
DRIFT,2,3,33.0
DRIFT,2,4,20.1
DRIFT,2,5,32.3
DRIFT,2,6,19.1
RandEC,3,0,28.1
RandEC,3,1,27.6
RandEC,3,2,43.0
RandEC,3,3,22.3
RandEC,3,4,18.5
RandEC,3,5,30.6
RandEC,3,6,10.3
LLM sanitizer,4,0,34.8
LLM sanitizer,4,1,49.6
LLM sanitizer,4,2,87.2
LLM sanitizer,4,3,44.9
LLM sanitizer,4,4,33.8
LLM sanitizer,4,5,37.1
LLM sanitizer,4,6,19.1
MemLineage,5,0,35.5
MemLineage,5,1,51.1
MemLineage,5,2,88.9
MemLineage,5,3,43.8
MemLineage,5,4,19.6
MemLineage,5,5,40.3
MemLineage,5,6,1.5
Integrity gate,6,0,1.0
Integrity gate,6,1,0.9
Integrity gate,6,2,2.6
Integrity gate,6,3,4.6
Integrity gate,6,4,3.2
Integrity gate,6,5,4.8
Integrity gate,6,6,0.0
SAFE-Mem,7,0,0.3
SAFE-Mem,7,1,4.6
SAFE-Mem,7,2,10.4
SAFE-Mem,7,3,7.6
SAFE-Mem,7,4,8.8
SAFE-Mem,7,5,8.1
SAFE-Mem,7,6,4.4


==> figures/data/goal_heatmap_gpt56.csv <==
defense,row,goal,asr
No defense,0,0,31.0
No defense,0,1,31.7
No defense,0,2,37.2
No defense,0,3,30.1
No defense,0,4,9.4
No defense,0,5,25.8
No defense,0,6,0.0
A-MemGuard,1,0,22.3
A-MemGuard,1,1,11.3
A-MemGuard,1,2,13.9
A-MemGuard,1,3,16.3
A-MemGuard,1,4,3.2
A-MemGuard,1,5,14.5
A-MemGuard,1,6,0.0
DRIFT,2,0,28.3
DRIFT,2,1,27.4
DRIFT,2,2,43.3
DRIFT,2,3,22.6
DRIFT,2,4,9.1
DRIFT,2,5,25.8
DRIFT,2,6,1.5
RandEC,3,0,28.6
RandEC,3,1,20.4
RandEC,3,2,33.9
RandEC,3,3,23.2
RandEC,3,4,7.5
RandEC,3,5,19.4
RandEC,3,6,0.0
LLM sanitizer,4,0,31.5
LLM sanitizer,4,1,24.8
LLM sanitizer,4,2,33.1
LLM sanitizer,4,3,29.1
LLM sanitizer,4,4,7.2
LLM sanitizer,4,5,22.6
LLM sanitizer,4,6,0.0
MemLineage,5,0,30.3
MemLineage,5,1,28.5
MemLineage,5,2,30.9
MemLineage,5,3,29.1
MemLineage,5,4,8.3
MemLineage,5,5,27.4
MemLineage,5,6,1.5
Integrity gate,6,0,2.9
Integrity gate,6,1,0.7
Integrity gate,6,2,7.2
Integrity gate,6,3,2.0
Integrity gate,6,4,1.0
Integrity gate,6,5,3.2
Integrity gate,6,6,1.5
SAFE-Mem,7,0,0.2
SAFE-Mem,7,1,1.7
SAFE-Mem,7,2,5.6
SAFE-Mem,7,3,4.1
SAFE-Mem,7,4,1.4
SAFE-Mem,7,5,11.3
SAFE-Mem,7,6,0.0


==> figures/data/goal_heatmap_haiku55.csv <==
defense,row,goal,asr
No defense,0,0,18.1
No defense,0,1,5.2
No defense,0,2,11.9
No defense,0,3,12.6
No defense,0,4,7.3
No defense,0,5,8.1
No defense,0,6,2.9
A-MemGuard,1,0,13.8
A-MemGuard,1,1,2.0
A-MemGuard,1,2,7.6
A-MemGuard,1,3,9.1
A-MemGuard,1,4,3.7
A-MemGuard,1,5,4.8
A-MemGuard,1,6,0.0
DRIFT,2,0,15.6
DRIFT,2,1,8.7
DRIFT,2,2,10.7
DRIFT,2,3,11.1
DRIFT,2,4,6.7
DRIFT,2,5,16.1
DRIFT,2,6,4.4
RandEC,3,0,13.6
RandEC,3,1,5.9
RandEC,3,2,19.4
RandEC,3,3,9.6
RandEC,3,4,5.3
RandEC,3,5,12.9
RandEC,3,6,5.9
LLM sanitizer,4,0,17.8
LLM sanitizer,4,1,5.4
LLM sanitizer,4,2,9.3
LLM sanitizer,4,3,13.7
LLM sanitizer,4,4,6.9
LLM sanitizer,4,5,9.7
LLM sanitizer,4,6,4.4
MemLineage,5,0,17.0
MemLineage,5,1,3.3
MemLineage,5,2,4.8
MemLineage,5,3,9.8
MemLineage,5,4,6.1
MemLineage,5,5,8.1
MemLineage,5,6,2.9
Integrity gate,6,0,0.5
Integrity gate,6,1,0.2
Integrity gate,6,2,1.1
Integrity gate,6,3,0.6
Integrity gate,6,4,0.2
Integrity gate,6,5,1.6
Integrity gate,6,6,0.0
SAFE-Mem,7,0,0.3
SAFE-Mem,7,1,0.2
SAFE-Mem,7,2,0.2
SAFE-Mem,7,3,3.9
SAFE-Mem,7,4,2.4
SAFE-Mem,7,5,9.7
SAFE-Mem,7,6,0.0


==> figures/data/goal_heatmap_qwen38flash.csv <==
defense,row,goal,asr
No defense,0,0,29.1
No defense,0,1,47.4
No defense,0,2,79.6
No defense,0,3,41.4
No defense,0,4,17.5
No defense,0,5,40.3
No defense,0,6,10.3
A-MemGuard,1,0,16.7
A-MemGuard,1,1,18.9
A-MemGuard,1,2,39.6
A-MemGuard,1,3,17.3
A-MemGuard,1,4,4.8
A-MemGuard,1,5,25.8
A-MemGuard,1,6,2.9
DRIFT,2,0,22.6
DRIFT,2,1,30.0
DRIFT,2,2,61.9
DRIFT,2,3,16.5
DRIFT,2,4,8.0
DRIFT,2,5,25.8
DRIFT,2,6,4.4
RandEC,3,0,25.2
RandEC,3,1,28.9
RandEC,3,2,53.0
RandEC,3,3,28.2
RandEC,3,4,12.1
RandEC,3,5,30.6
RandEC,3,6,13.2
LLM sanitizer,4,0,29.4
LLM sanitizer,4,1,31.9
LLM sanitizer,4,2,62.8
LLM sanitizer,4,3,35.4
LLM sanitizer,4,4,12.1
LLM sanitizer,4,5,35.5
LLM sanitizer,4,6,2.9
MemLineage,5,0,27.9
MemLineage,5,1,42.8
MemLineage,5,2,75.7
MemLineage,5,3,36.4
MemLineage,5,4,12.8
MemLineage,5,5,45.2
MemLineage,5,6,5.9
Integrity gate,6,0,0.2
Integrity gate,6,1,1.7
Integrity gate,6,2,5.2
Integrity gate,6,3,0.4
Integrity gate,6,4,0.2
Integrity gate,6,5,0.0
Integrity gate,6,6,0.0
SAFE-Mem,7,0,0.2
SAFE-Mem,7,1,0.4
SAFE-Mem,7,2,2.6
SAFE-Mem,7,3,4.3
SAFE-Mem,7,4,2.1
SAFE-Mem,7,5,6.5
SAFE-Mem,7,6,0.0


==> figures/data/stages_4omini.csv <==
stage,nodef,amg,randec,gate,ours
0,80.4,80.4,80.4,80.4,57.6
1,55.7,47.2,30.1,0.0,2.8
2,49.8,41.0,27.3,2.4,6.2


==> figures/data/stages_gpt56.csv <==
stage,nodef,amg,randec,gate,ours
0,21.9,21.9,21.9,21.9,38.0
1,30.2,13.6,20.5,0.0,1.1
2,26.7,13.1,21.8,2.7,2.6


==> figures/data/use_shares_gpt56.csv <==
y,label,description,attribute,preference,rule,permission_trust,description_lab,attribute_lab,preference_lab,rule_lab,permission_trust_lab,description_mid,attribute_mid,preference_mid,rule_mid,permission_trust_mid
0,MPBench attacks,3.1,11.2,24.0,30.6,31.1,,11,24,31,31,1.55,8.7,26.3,53.6,84.45
1,Requests to remember,0.4,9.2,72.7,17.7,0.0,,,73,18,,0.2,5.0,45.95,91.15,100.0
2,Other benign cases,6.3,42.0,39.0,12.6,0.1,,42,39,13,,3.15,27.3,67.8,93.6,99.95
3,LoCoMo questions,76.8,22.2,0.9,0.1,0.0,77,22,,,,38.4,87.9,99.45,99.95,100.0

